End-to-End Learning of Geometrical Shaping Maximizing Generalized Mutual Information

GMI-based end-to-end learning is shown to be highly nonconvex. We apply gradient descent initialized with Gray-labeled APSK constellations directly to the constellation coordinates. State-of-the-art constellations in 2D and 4D are found providing reach increases up to 26\% w.r.t. to QAM.

==> Figures/ML_1024.txt <==
x APSK8 APSK16 APSK32 OQAM QAM RingOpt
23 7.5004 7.5249 7.5074 7.5257 7.1375 7.4779
24 7.8131 7.8441 7.8184 7.8340 7.4872 7.8023
25 8.1080 8.1581 8.1213 8.1272 7.8334 8.1160
26 8.4009 8.4578 8.4207 8.4249 8.1735 8.4137
27 8.6830 8.7415 8.6977 8.7220 8.5 8.6920

==> Figures/ML_256.txt <==
x APSK4 APSK8 APSK16 OQAM Bin QAM
18 5.8279 5.8679 5.8457 5.8484 5.8189 5.5850
19 6.1440 6.1749 6.1522 6.1423 6.1291 5.9172
20 6.4719 6.4719 6.4258 6.4380 6.4381 6.2443
21 6.7411 6.7549 6.7160 6.7392 6.7375 6.5590
22 6.9967 7.0140 6.9850 7.0162 7.0134 6.8630


==> Figures/ML_4D_256.txt <==
x Opt QAM Opt_2D
8 2.7227 2.6780 2.7210
9 2.9666 2.9237 2.9578
10 3.2049 3.1626 3.1789
11 3.4246 3.3837 3.3936
12 3.6182 3.5841 3.5885

==> Figures/ML_4D_64.txt <==
x Opt Bin PSK OPSK QAM
6 2.1202 2.1073 2.0303 2.0856   1.9579  
7 2.3417 2.3161 2.2117 2.3034   2.1682
8 2.5263 2.5092 2.3825 2.4985   2.3769
9 2.6757 2.6746 2.5393 2.6616   2.5690
10 2.8163 2.8042 2.6774 2.7879  2.7263

==> Figures/ML_64_2.txt <==
x Opt QAM Bin
13 4.2445 4.0837 4.2441
14 4.5276 4.3850 4.5275
15 4.7991 4.6766 4.7991
16 5.0546 4.9589 5.0577
17 5.2641 5.2263 5.3054

==> Figures/Reach_1024.txt <==
x y
23 128
24 120
25 112
26 105
27 98

==> Figures/Reach_256.txt <==
x y
18 13.2
19 10.6
20 8.5
21 6.8
22 5.3

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> data/GMI_2D_16_9dB_cyclic.txt <==
x y
2.70309615000000	1
2.73986721000000	2
2.74415135000000	3
2.75211191000000	4
2.77159190000000	5
2.77474880000000	6
2.78317571000000	7
2.80307245000000	8
2.80955410000000	9
2.81133556000000	10
2.81641245000000	11
2.81666636000000	12
2.81677556000000	13
2.81740999000000	14
2.81793642000000	15
2.81795692000000	16
2.82174993000000	17
2.82531309000000	18
2.82720661000000	19
2.82747555000000	20
2.82753372000000	21
2.82888508000000	22
2.83026576000000	23
2.83195066000000	24
2.83367825000000	25
2.83615923000000	26
2.83684731000000	27
2.83716249000000	28
2.83803916000000	29
2.83923316000000	30
2.84085536000000	31
2.84579897000000	32
2.84744501000000	33
2.84746170000000	34
2.84749913000000	35
2.84836340000000	36
2.85037827000000	37
2.85144615000000	38
2.85246396000000	39
2.85248423000000	40
2.85465527000000	41
2.85662866000000	42
2.85908079000000	43
2.86046314000000	44
2.86151886000000	45
2.86230421000000	46
2.86293340000000	47
2.86517048000000	48
2.86590052000000	49
2.86786079000000	50
2.86940837000000	51
2.87020540000000	52
2.87232113000000	53
2.87243223000000	54
2.87372208000000	55
2.87382889000000	56
2.87499189000000	57
2.87529993000000	58
2.87547064000000	59
2.87579632000000	60
2.87620020000000	61
2.88036776000000	62
2.88066292000000	63
2.88076353000000	64
2.88305235000000	65
2.88623190000000	66
2.88642025000000	67
2.88643742000000	68
2.88884544000000	69
2.89015818000000	70
2.89169979000000	71
2.89203644000000	72
2.89426374000000	73
2.89496565000000	74
2.89507437000000	75
2.89646530000000	76
2.89646769000000	77
2.89722300000000	78
2.89793205000000	79
2.89866114000000	80
2.89933753000000	81
2.89971519000000	82
2.90078020000000	83
2.90079713000000	84
2.90088797000000	85
2.90118694000000	86
2.90238667000000	87
2.90317154000000	88
2.90398932000000	89
2.90519309000000	90
2.90733552000000	91
2.90786672000000	92
2.90821362000000	93
2.90956473000000	94
2.91020083000000	95
2.91048050000000	96
2.91785669000000	97
2.91939306000000	98
2.92358780000000	99
2.95558763000000	100

==> data/GMI_2D_16_9dB_flat.txt <==
x y
2.77376080000000	1
2.78633142000000	2
2.78795075000000	3
2.79313898000000	4
2.79424000000000	5
2.79457903000000	6
2.79877424000000	7
2.79988790000000	8
2.80011415000000	9
2.80303764000000	10
2.80357599000000	11
2.80498171000000	12
2.81517363000000	13
2.81784821000000	14
2.81814575000000	15
2.81815267000000	16
2.81847572000000	17
2.81928468000000	18
2.81957150000000	19
2.82166052000000	20
2.82341886000000	21
2.82540298000000	22
2.82612467000000	23
2.82674742000000	24
2.82781267000000	25
2.83036160000000	26
2.83145785000000	27
2.83392167000000	28
2.83660507000000	29
2.83665085000000	30
2.83834767000000	31
2.83971071000000	32
2.83986354000000	33
2.84046078000000	34
2.84175539000000	35
2.84246826000000	36
2.84425735000000	37
2.84470129000000	38
2.84567881000000	39
2.84577966000000	40
2.84647679000000	41
2.84889174000000	42
2.85218811000000	43
2.85222173000000	44
2.85231352000000	45
2.85281420000000	46
2.85696745000000	47
2.85790181000000	48
2.85832262000000	49
2.85895443000000	50
2.86026359000000	51
2.86055756000000	52
2.86330271000000	53
2.86421061000000	54
2.86480331000000	55
2.86600995000000	56
2.86764622000000	57
2.86956596000000	58
2.87062192000000	59
2.87318659000000	60
2.87321877000000	61
2.87490582000000	62
2.87697268000000	63
2.87854767000000	64
2.87969613000000	65
2.88212538000000	66
2.88290071000000	67
2.88435912000000	68
2.88639879000000	69
2.88715506000000	70
2.88720632000000	71
2.88788748000000	72
2.88837886000000	73
2.89396334000000	74
2.89412785000000	75
2.89691019000000	76
2.89768839000000	77
2.89816332000000	78
2.89944506000000	79
2.89961648000000	80
2.90179920000000	81
2.90378428000000	82
2.90677524000000	83
2.90789890000000	84
2.90902853000000	85
2.91064644000000	86
2.91112328000000	87
2.91197276000000	88
2.91373801000000	89
2.91503429000000	90
2.91638708000000	91
2.91707706000000	92
2.91976976000000	93
2.92197108000000	94
2.92835331000000	95
2.93149042000000	96
2.95343208000000	97
2.95359445000000	98
2.95466471000000	99
2.95544219000000	100

==> data/GMI_Baseline_BSA.txt <==
x y 
2.82018518447876	0.500000000000000
2.82306194305420	1
2.82471895217896	1.50000000000000
2.82614231109619	2
2.83940935134888	2.50000000000000
2.84427142143250	3
2.84793949127197	3.50000000000000
2.85069203376770	4
2.85200595855713	4.50000000000000
2.85250568389893	5
2.85254740715027	5.50000000000000
2.85318589210510	6
2.85479092597961	6.50000000000000
2.85482072830200	7
2.85544681549072	7.50000000000000
2.85626554489136	8
2.85896062850952	8.50000000000000
2.85974454879761	9
2.85975360870361	9.50000000000000
2.86341524124146	10
2.86388444900513	10.5000000000000
2.86414337158203	11
2.86439514160156	11.5000000000000
2.86443233489990	12
2.86473608016968	12.5000000000000
2.86748123168945	13
2.86767673492432	13.5000000000000
2.87012863159180	14
2.87109041213989	14.5000000000000
2.87158966064453	15
2.87392783164978	15.5000000000000
2.87397527694702	16
2.87408113479614	16.5000000000000
2.87428236007690	17
2.87577247619629	17.5000000000000
2.87608695030212	18
2.87897968292236	18.5000000000000
2.88146114349365	19
2.88331031799316	19.5000000000000
2.88445210456848	20
2.88569831848145	20.5000000000000
2.88578891754150	21
2.88615560531616	21.5000000000000
2.88648462295532	22
2.88731145858765	22.5000000000000
2.88769078254700	23
2.88777780532837	23.5000000000000
2.88918638229370	24
2.88965129852295	24.5000000000000
2.89069795608521	25
2.89077281951904	25.5000000000000
2.89125728607178	26
2.89136123657227	26.5000000000000
2.89170217514038	27
2.89182496070862	27.5000000000000
2.89235448837280	28
2.89282679557800	28.5000000000000
2.89322519302368	29
2.89341211318970	29.5000000000000
2.89367985725403	30
2.89392948150635	30.5000000000000
2.89397430419922	31
2.89425110816956	31.5000000000000
2.89482975006104	32
2.89504098892212	32.5000000000000
2.89526319503784	33
2.89532136917114	33.5000000000000
2.89536333084106	34
2.89575910568237	34.5000000000000
2.89585280418396	35
2.89596080780029	35.5000000000000
2.89768743515015	36
2.89769673347473	36.5000000000000
2.89770364761353	37
2.89812898635864	37.5000000000000
2.89818143844605	38
2.89826631546021	38.5000000000000
2.89832496643066	39
2.89883995056152	39.5000000000000
2.89890241622925	40
2.89895105361938	40.5000000000000
2.89917516708374	41
2.89941501617432	41.5000000000000
2.89955759048462	42
2.89960336685181	42.5000000000000
2.90029597282410	43
2.90065002441406	43.5000000000000
2.90076875686646	44
2.90088677406311	44.5000000000000
2.90130639076233	45
2.90140485763550	45.5000000000000
2.90141773223877	46
2.90191030502319	46.5000000000000
2.90192699432373	47
2.90198826789856	47.5000000000000
2.90213584899902	48
2.90222883224487	48.5000000000000
2.90246963500977	49
2.90313196182251	49.5000000000000
2.90372276306152	50
2.90373277664185	50.5000000000000
2.90379858016968	51
2.90382814407349	51.5000000000000
2.90478587150574	52
2.90493583679199	52.5000000000000
2.90494728088379	53
2.90523004531860	53.5000000000000
2.90574741363525	54
2.90582680702209	54.5000000000000
2.90591669082642	55
2.90596795082092	55.5000000000000
2.90601873397827	56
2.90612840652466	56.5000000000000
2.90650653839111	57
2.90697097778320	57.5000000000000
2.90751910209656	58
2.90762138366699	58.5000000000000
2.90820217132568	59
2.90875244140625	59.5000000000000
2.90895175933838	60
2.90903282165527	60.5000000000000
2.91017961502075	61
2.91018557548523	61.5000000000000
2.91074156761169	62
2.91140317916870	62.5000000000000
2.91149568557739	63
2.91169166564941	63.5000000000000
2.91206216812134	64
2.91240310668945	64.5000000000000
2.91255331039429	65
2.91350841522217	65.5000000000000
2.91355156898499	66
2.91397953033447	66.5000000000000
2.91431379318237	67
2.91488218307495	67.5000000000000
2.91499090194702	68
2.91555070877075	68.5000000000000
2.91644620895386	69
2.91649317741394	69.5000000000000
2.91649770736694	70
2.91669607162476	70.5000000000000
2.91682791709900	71
2.91699981689453	71.5000000000000
2.91714906692505	72
2.91715121269226	72.5000000000000
2.91732215881348	73
2.91758441925049	73.5000000000000
2.91793918609619	74
2.91872859001160	74.5000000000000
2.91889810562134	75
2.91892433166504	75.5000000000000
2.91919326782227	76
2.91946744918823	76.5000000000000
2.92036914825439	77
2.92066693305969	77.5000000000000
2.92276549339294	78
2.92325997352600	78.5000000000000
2.92333364486694	79
2.92337799072266	79.5000000000000
2.92416739463806	80
2.92489147186279	80.5000000000000
2.92588996887207	81
2.92596101760864	81.5000000000000
2.92615199089050	82
2.92635917663574	82.5000000000000
2.92675685882568	83
2.92679858207703	83.5000000000000
2.92695140838623	84
2.92716836929321	84.5000000000000
2.92786026000977	85
2.92888474464417	85.5000000000000
2.93218183517456	86
2.93260145187378	86.5000000000000
2.93288016319275	87
2.93372273445129	87.5000000000000
2.93657565116882	88
2.94816184043884	88.5000000000000
2.95212316513062	89
2.95217561721802	89.5000000000000
2.95238685607910	90
2.95240831375122	90.5000000000000
2.95245456695557	91
2.95253896713257	91.5000000000000
2.95272111892700	92
2.95276641845703	92.5000000000000
2.95280027389526	93
2.95291924476624	93.5000000000000
2.95315384864807	94
2.95324587821960	94.5000000000000
2.95341682434082	95
2.95348596572876	95.5000000000000
2.95355296134949	96
2.95355510711670	96.5000000000000
2.95396423339844	97
2.95441341400147	97.5000000000000
2.95459508895874	98
2.95479297637939	98.5000000000000
2.95482063293457	99
2.95482540130615	99.5000000000000
2.95624494552612	100

==> data/GMI_Baseline_Cyclic.txt <==
x y 
2.81156206130981	0.500000000000000
2.81232643127441	1
2.81656932830811	1.50000000000000
2.81729173660278	2
2.81905817985535	2.50000000000000
2.82148647308350	3
2.82498264312744	3.50000000000000
2.82609105110168	4
2.83050632476807	4.50000000000000
2.83085036277771	5
2.83163881301880	5.50000000000000
2.83258533477783	6
2.83450841903687	6.50000000000000
2.83499383926392	7
2.83823847770691	7.50000000000000
2.84024739265442	8
2.84294795989990	8.50000000000000
2.84501409530640	9
2.84584808349609	9.50000000000000
2.84651994705200	10
2.84939193725586	10.5000000000000
2.85057735443115	11
2.85152864456177	11.5000000000000
2.85222816467285	12
2.85446953773499	12.5000000000000
2.85453128814697	13
2.85524129867554	13.5000000000000
2.85538363456726	14
2.85608625411987	14.5000000000000
2.85675144195557	15
2.85710430145264	15.5000000000000
2.85833740234375	16
2.85902786254883	16.5000000000000
2.85997486114502	17
2.86093807220459	17.5000000000000
2.86234688758850	18
2.86260843276978	18.5000000000000
2.86391663551331	19
2.86399269104004	19.5000000000000
2.86436080932617	20
2.86685419082642	20.5000000000000
2.86724901199341	21
2.86811542510986	21.5000000000000
2.86987352371216	22
2.87049007415772	22.5000000000000
2.87111210823059	23
2.87156295776367	23.5000000000000
2.87200760841370	24
2.87252521514893	24.5000000000000
2.87344717979431	25
2.87372732162476	25.5000000000000
2.87414026260376	26
2.87418746948242	26.5000000000000
2.87489104270935	27
2.87545633316040	27.5000000000000
2.87636256217957	28
2.87716507911682	28.5000000000000
2.87734699249268	29
2.87861728668213	29.5000000000000
2.87967419624329	30
2.88001251220703	30.5000000000000
2.88020467758179	31
2.88061428070068	31.5000000000000
2.88130640983582	32
2.88369870185852	32.5000000000000
2.88394665718079	33
2.88426923751831	33.5000000000000
2.88479137420654	34
2.88512659072876	34.5000000000000
2.88522958755493	35
2.88527846336365	35.5000000000000
2.88548994064331	36
2.88550519943237	36.5000000000000
2.88568615913391	37
2.88578367233276	37.5000000000000
2.88586401939392	38
2.88599300384522	38.5000000000000
2.88604402542114	39
2.88636445999146	39.5000000000000
2.88769459724426	40
2.88824534416199	40.5000000000000
2.88861274719238	41
2.88861417770386	41.5000000000000
2.88903355598450	42
2.88920879364014	42.5000000000000
2.88973331451416	43
2.88992547988892	43.5000000000000
2.88996863365173	44
2.89053249359131	44.5000000000000
2.89057517051697	45
2.89062619209290	45.5000000000000
2.89085054397583	46
2.89200782775879	46.5000000000000
2.89224290847778	47
2.89243769645691	47.5000000000000
2.89254522323608	48
2.89296817779541	48.5000000000000
2.89305448532105	49
2.89368200302124	49.5000000000000
2.89421510696411	50
2.89448165893555	50.5000000000000
2.89553642272949	51
2.89594697952271	51.5000000000000
2.89596605300903	52
2.89684343338013	52.5000000000000
2.89810729026794	53
2.89826345443726	53.5000000000000
2.89864110946655	54
2.89904046058655	54.5000000000000
2.89918375015259	55
2.89974403381348	55.5000000000000
2.89991474151611	56
2.90007638931274	56.5000000000000
2.90017080307007	57
2.90056324005127	57.5000000000000
2.90083742141724	58
2.90099763870239	58.5000000000000
2.90172934532166	59
2.90179443359375	59.5000000000000
2.90205240249634	60
2.90261840820313	60.5000000000000
2.90268373489380	61
2.90314292907715	61.5000000000000
2.90372323989868	62
2.90372896194458	62.5000000000000
2.90390014648438	63
2.90402221679688	63.5000000000000
2.90407752990723	64
2.90441417694092	64.5000000000000
2.90460014343262	65
2.90461802482605	65.5000000000000
2.90522336959839	66
2.90603303909302	66.5000000000000
2.90605807304382	67
2.90638828277588	67.5000000000000
2.90687036514282	68
2.90700912475586	68.5000000000000
2.90702819824219	69
2.90753221511841	69.5000000000000
2.90762329101563	70
2.90766239166260	70.5000000000000
2.90766859054565	71
2.90772485733032	71.5000000000000
2.90789890289307	72
2.90832138061523	72.5000000000000
2.90944910049438	73
2.90974998474121	73.5000000000000
2.91011500358582	74
2.91028690338135	74.5000000000000
2.91044092178345	75
2.91172885894775	75.5000000000000
2.91186285018921	76
2.91209697723389	76.5000000000000
2.91248607635498	77
2.91272258758545	77.5000000000000
2.91274356842041	78
2.91296625137329	78.5000000000000
2.91393232345581	79
2.91416168212891	79.5000000000000
2.91418623924255	80
2.91459512710571	80.5000000000000
2.91531848907471	81
2.91775393486023	81.5000000000000
2.91781973838806	82
2.91790962219238	82.5000000000000
2.91823005676270	83
2.92101860046387	83.5000000000000
2.92140865325928	84
2.92332172393799	84.5000000000000
2.92965221405029	85
2.93066501617432	85.5000000000000
2.93077611923218	86
2.93389987945557	86.5000000000000
2.94372367858887	87
2.94527959823608	87.5000000000000
2.94563889503479	88
2.94613122940063	88.5000000000000
2.94708633422852	89
2.94808506965637	89.5000000000000
2.94850778579712	90
2.94863438606262	90.5000000000000
2.94885325431824	91
2.94897079467773	91.5000000000000
2.94931292533875	92
2.94969606399536	92.5000000000000
2.94974732398987	93
2.95001840591431	93.5000000000000
2.95014810562134	94
2.95022916793823	94.5000000000000
2.95030117034912	95
2.95107698440552	95.5000000000000
2.95133256912231	96
2.95149326324463	96.5000000000000
2.95159745216370	97
2.95166063308716	97.5000000000000
2.95170211791992	98
2.95174884796143	98.5000000000000
2.95206022262573	99
2.95213341712952	99.5000000000000
2.95229625701904	100

==> data/GMI_Baseline_QAM.txt <==
x y 
2.92886829376221	0.500000000000000
2.93227005004883	1
2.93263697624207	1.50000000000000
2.93272018432617	2
2.93281984329224	2.50000000000000
2.93289947509766	3
2.93297791481018	3.50000000000000
2.93305683135986	4
2.93333292007446	4.50000000000000
2.93335437774658	5
2.93339920043945	5.50000000000000
2.93355560302734	6
2.93358230590820	6.50000000000000
2.93359994888306	7
2.93367671966553	7.50000000000000
2.93389415740967	8
2.93391704559326	8.50000000000000
2.93398714065552	9
2.93409633636475	9.50000000000000
2.93420672416687	10
2.93428230285645	10.5000000000000
2.93428611755371	11
2.93451476097107	11.5000000000000
2.93454146385193	12
2.93465304374695	12.5000000000000
2.93468523025513	13
2.93471670150757	13.5000000000000
2.93487119674683	14
2.93488311767578	14.5000000000000
2.93491387367249	15
2.93503522872925	15.5000000000000
2.93504261970520	16
2.93518257141113	16.5000000000000
2.93518304824829	17
2.93526983261108	17.5000000000000
2.93531894683838	18
2.93532896041870	18.5000000000000
2.93535351753235	19
2.93543887138367	19.5000000000000
2.93555927276611	20
2.93566322326660	20.5000000000000
2.93571305274963	21
2.93581342697144	21.5000000000000
2.93587684631348	22
2.93589878082275	22.5000000000000
2.93597316741943	23
2.93599796295166	23.5000000000000
2.93605279922485	24
2.93606519699097	24.5000000000000
2.93620014190674	25
2.93620705604553	25.5000000000000
2.93622255325317	26
2.93624258041382	26.5000000000000
2.93627667427063	27
2.93630242347717	27.5000000000000
2.93637466430664	28
2.93655419349670	28.5000000000000
2.93659400939941	29
2.93670129776001	29.5000000000000
2.93673610687256	30
2.93676018714905	30.5000000000000
2.93686032295227	31
2.93694448471069	31.5000000000000
2.93699598312378	32
2.93701362609863	32.5000000000000
2.93701887130737	33
2.93705844879150	33.5000000000000
2.93709516525269	34
2.93726992607117	34.5000000000000
2.93727493286133	35
2.93732738494873	35.5000000000000
2.93738126754761	36
2.93740844726563	36.5000000000000
2.93740916252136	37
2.93750143051147	37.5000000000000
2.93761587142944	38
2.93765783309937	38.5000000000000
2.93766450881958	39
2.93774366378784	39.5000000000000
2.93784761428833	40
2.93793201446533	40.5000000000000
2.93814539909363	41
2.93819618225098	41.5000000000000
2.93822503089905	42
2.93828105926514	42.5000000000000
2.93835639953613	43
2.93837690353394	43.5000000000000
2.93843340873718	44
2.93843460083008	44.5000000000000
2.93859910964966	45
2.93863630294800	45.5000000000000
2.93874692916870	46
2.93880558013916	46.5000000000000
2.93895959854126	47
2.93904733657837	47.5000000000000
2.94454097747803	48
2.94823122024536	48.5000000000000
2.94867563247681	49
2.94885635375977	49.5000000000000
2.94892072677612	50
2.94895195960999	50.5000000000000
2.94954633712769	51
2.94956493377686	51.5000000000000
2.94975709915161	52
2.94987154006958	52.5000000000000
2.95014929771423	53
2.95022630691528	53.5000000000000
2.95060372352600	54
2.95084118843079	54.5000000000000
2.95103073120117	55
2.95114469528198	55.5000000000000
2.95117330551147	56
2.95119142532349	56.5000000000000
2.95119762420654	57
2.95122146606445	57.5000000000000
2.95127224922180	58
2.95137739181519	58.5000000000000
2.95150566101074	59
2.95152521133423	59.5000000000000
2.95154428482056	60
2.95156073570251	60.5000000000000
2.95156526565552	61
2.95158123970032	61.5000000000000
2.95159339904785	62
2.95161294937134	62.5000000000000
2.95168590545654	63
2.95173716545105	63.5000000000000
2.95175504684448	64
2.95178556442261	64.5000000000000
2.95178699493408	65
2.95181345939636	65.5000000000000
2.95199179649353	66
2.95205354690552	66.5000000000000
2.95210742950439	67
2.95212769508362	67.5000000000000
2.95215630531311	68
2.95217180252075	68.5000000000000
2.95218658447266	69
2.95219016075134	69.5000000000000
2.95225477218628	70
2.95230197906494	70.5000000000000
2.95231580734253	71
2.95236015319824	71.5000000000000
2.95238399505615	72
2.95239233970642	72.5000000000000
2.95240402221680	73
2.95242595672607	73.5000000000000
2.95243096351624	74
2.95244789123535	74.5000000000000
2.95253086090088	75
2.95254921913147	75.5000000000000
2.95268869400024	76
2.95272445678711	76.5000000000000
2.95274186134338	77
2.95276618003845	77.5000000000000
2.95280075073242	78
2.95284008979797	78.5000000000000
2.95293235778809	79
2.95300292968750	79.5000000000000
2.95302343368530	80
2.95315527915955	80.5000000000000
2.95316362380981	81
2.95323061943054	81.5000000000000
2.95327782630920	82
2.95329689979553	82.5000000000000
2.95335912704468	83
2.95341348648071	83.5000000000000
2.95341491699219	84
2.95341539382935	84.5000000000000
2.95344948768616	85
2.95350027084351	85.5000000000000
2.95350503921509	86
2.95358705520630	86.5000000000000
2.95365381240845	87
2.95367717742920	87.5000000000000
2.95374226570129	88
2.95375013351440	88.5000000000000
2.95379996299744	89
2.95381283760071	89.5000000000000
2.95382785797119	90
2.95385193824768	90.5000000000000
2.95389223098755	91
2.95392656326294	91.5000000000000
2.95395135879517	92
2.95395183563232	92.5000000000000
2.95401191711426	93
2.95402002334595	93.5000000000000
2.95404005050659	94
2.95416116714478	94.5000000000000
2.95418214797974	95
2.95436596870422	95.5000000000000
2.95462846755981	96
2.95473432540894	96.5000000000000
2.95478820800781	97
2.95482730865479	97.5000000000000
2.95487833023071	98
2.95487928390503	98.5000000000000
2.95499944686890	99
2.95525479316711	99.5000000000000
2.95564770698547	100

==> data/GMI_Baseline_Regular.txt <==
x  y
2.74412679672241	0.500000000000000
2.74724626541138	1
2.74740839004517	1.50000000000000
2.76437616348267	2
2.76972055435181	2.50000000000000
2.78534436225891	3
2.78625965118408	3.50000000000000
2.78815650939941	4
2.78846883773804	4.50000000000000
2.78854322433472	5
2.78880667686462	5.50000000000000
2.79154992103577	6
2.79336023330688	6.50000000000000
2.79466915130615	7
2.79495978355408	7.50000000000000
2.79538345336914	8
2.79546403884888	8.50000000000000
2.79842758178711	9
2.80577206611633	9.50000000000000
2.80651044845581	10
2.80717825889587	10.5000000000000
2.80728912353516	11
2.80983686447144	11.5000000000000
2.81088256835938	12
2.81100654602051	12.5000000000000
2.81172108650208	13
2.81380748748779	13.5000000000000
2.81574296951294	14
2.81698131561279	14.5000000000000
2.81710863113403	15
2.81719112396240	15.5000000000000
2.81780672073364	16
2.81959176063538	16.5000000000000
2.82154154777527	17
2.82420039176941	17.5000000000000
2.82447004318237	18
2.82451367378235	18.5000000000000
2.82572340965271	19
2.82603359222412	19.5000000000000
2.82633876800537	20
2.82687544822693	20.5000000000000
2.82714796066284	21
2.82758641242981	21.5000000000000
2.82796478271484	22
2.82819700241089	22.5000000000000
2.83071970939636	23
2.83162832260132	23.5000000000000
2.83260440826416	24
2.83298301696777	24.5000000000000
2.83486700057983	25
2.83499145507813	25.5000000000000
2.83526325225830	26
2.83631944656372	26.5000000000000
2.83719015121460	27
2.83805179595947	27.5000000000000
2.84020948410034	28
2.84045505523682	28.5000000000000
2.84071683883667	29
2.84215164184570	29.5000000000000
2.84299850463867	30
2.84313511848450	30.5000000000000
2.84357357025147	31
2.84485816955566	31.5000000000000
2.84516000747681	32
2.84767198562622	32.5000000000000
2.84889268875122	33
2.84892368316650	33.5000000000000
2.84934186935425	34
2.84948921203613	34.5000000000000
2.85134267807007	35
2.85191774368286	35.5000000000000
2.85250425338745	36
2.85520696640015	36.5000000000000
2.85557818412781	37
2.85566496849060	37.5000000000000
2.85614395141602	38
2.85657453536987	38.5000000000000
2.85659408569336	39
2.85741734504700	39.5000000000000
2.85749721527100	40
2.85953569412231	40.5000000000000
2.85974073410034	41
2.86022639274597	41.5000000000000
2.86233043670654	42
2.86264562606812	42.5000000000000
2.86370420455933	43
2.86482524871826	43.5000000000000
2.86557650566101	44
2.86638307571411	44.5000000000000
2.86707782745361	45
2.86708354949951	45.5000000000000
2.86737585067749	46
2.86783981323242	46.5000000000000
2.86868619918823	47
2.87060928344727	47.5000000000000
2.87062358856201	48
2.87085437774658	48.5000000000000
2.87146735191345	49
2.87210369110107	49.5000000000000
2.87279534339905	50
2.87290430068970	50.5000000000000
2.87334203720093	51
2.87425899505615	51.5000000000000
2.87474226951599	52
2.87512135505676	52.5000000000000
2.87522411346436	53
2.87611365318298	53.5000000000000
2.87626886367798	54
2.87656641006470	54.5000000000000
2.87786626815796	55
2.87867426872253	55.5000000000000
2.87870359420776	56
2.87899184226990	56.5000000000000
2.87937545776367	57
2.87938404083252	57.5000000000000
2.87994575500488	58
2.88048315048218	58.5000000000000
2.88080286979675	59
2.88164043426514	59.5000000000000
2.88191175460815	60
2.88256311416626	60.5000000000000
2.88281679153442	61
2.88296222686768	61.5000000000000
2.88338279724121	62
2.88393211364746	62.5000000000000
2.88424444198608	63
2.88642406463623	63.5000000000000
2.88645839691162	64
2.88818502426147	64.5000000000000
2.88853740692139	65
2.88867425918579	65.5000000000000
2.89023733139038	66
2.89039611816406	66.5000000000000
2.89125299453735	67
2.89200448989868	67.5000000000000
2.89213085174561	68
2.89243745803833	68.5000000000000
2.89273118972778	69
2.89355635643005	69.5000000000000
2.89481163024902	70
2.89484453201294	70.5000000000000
2.89490604400635	71
2.89631795883179	71.5000000000000
2.89645576477051	72
2.89694762229919	72.5000000000000
2.89708280563355	73
2.89812755584717	73.5000000000000
2.89955663681030	74
2.89976549148560	74.5000000000000
2.90026378631592	75
2.90052795410156	75.5000000000000
2.90110015869141	76
2.90144729614258	76.5000000000000
2.90157794952393	77
2.90205693244934	77.5000000000000
2.90239524841309	78
2.90325069427490	78.5000000000000
2.90421080589294	79
2.90489244461060	79.5000000000000
2.90538263320923	80
2.90546965599060	80.5000000000000
2.90590143203735	81
2.90668582916260	81.5000000000000
2.90697956085205	82
2.90710759162903	82.5000000000000
2.90757608413696	83
2.90770864486694	83.5000000000000
2.90864658355713	84
2.90895915031433	84.5000000000000
2.90939331054688	85
2.91230678558350	85.5000000000000
2.91232037544251	86
2.91299533843994	86.5000000000000
2.91342735290527	87
2.91429877281189	87.5000000000000
2.91493129730225	88
2.91634798049927	88.5000000000000
2.91708517074585	89
2.91771578788757	89.5000000000000
2.91773128509522	90
2.91794824600220	90.5000000000000
2.91871786117554	91
2.91885137557983	91.5000000000000
2.91909265518188	92
2.91936349868774	92.5000000000000
2.92110490798950	93
2.92160725593567	93.5000000000000
2.92518210411072	94
2.92642092704773	94.5000000000000
2.92756891250610	95
2.92778825759888	95.5000000000000
2.92782258987427	96
2.92865800857544	96.5000000000000
2.95050144195557	97
2.95197892189026	97.5000000000000
2.95341682434082	98
2.95408725738525	98.5000000000000
2.95474290847778	99
2.95480394363403	99.5000000000000
2.95656251907349	100
